Spike2Vec: An Efficient and Scalable Embedding Approach for COVID-19 Spike Sequences

With the rapid global spread of COVID-19, more and more data related to this virus is becoming available, including genomic sequence data. The total number of genomic sequences that are publicly available on platforms such as GISAID is currently several million, and is increasing with every day. The availability of such \emph{Big Data} creates a new opportunity for researchers to study this virus in detail. This is particularly important with all of the dynamics of the COVID-19 variants which emerge and circulate. This rich data source will give us insights on the best ways to perform genomic surveillance for this and future pandemic threats, with the ultimate goal of mitigating or eliminating such threats. Analyzing and processing the several million genomic sequences is a challenging task. Although traditional methods for sequence classification are proven to be effective, they are not designed to deal with these specific types of genomic sequences. Moreover, most of the existing methods also face the issue of scalability. Previous studies which were tailored to coronavirus genomic data proposed to use spike sequences (corresponding to a subsequence of the genome), rather than using the complete genomic sequence, to perform different machine learning (ML) tasks such as classification and clustering. However, those methods suffer from scalability issues. In this paper, we propose an approach called Spike2Vec, an efficient and scalable feature vector representation for each spike sequence that can be used for downstream ML tasks. Through experiments, we show that Spike2Vec is not only scalable on several million spike sequences, but also outperforms the baseline models in terms of prediction accuracy, F1 score, etc.

==> Figures/correlation_data.csv <==
aminoAcid,correlationRanking,labels
1176,0.64454,1176
655,0.63413,655
1027,0.62318,1027
417,0.61914,417
18,0.5954,18
26,0.59355,26
20,0.59348,20
484,0.57852,484
190,0.52854,190
138,0.50387,138
452,0.49796,452
681,0.49557,681
501,0.49339,501
570,0.48339,570
1118,0.47909,1118
716,0.45562,716
982,0.45486,982
13,0.42279,13
69,0.40842,69
144,0.39486,
70,0.39449,
68,0.39161,
152,0.37216,
143,0.33494,
19,0.29504,
950,0.28815,
478,0.28681,
131,0.27711,
132,0.27654,
130,0.27646,
129,0.27409,
128,0.273,
71,0.27008,
133,0.26957,
72,0.26956,
67,0.26738,
66,0.26709,
127,0.26553,
126,0.2647,
123,0.2634,
142,0.26321,
122,0.26306,
125,0.26281,
121,0.26268,
124,0.26235,
134,0.26113,
135,0.26087,
119,0.25996,
120,0.25922,
118,0.25914,
109,0.2586,
136,0.25857,
117,0.25828,
95,0.25728,
110,0.2572,
111,0.25705,
116,0.25669,
113,0.25655,
112,0.25644,
115,0.25581,
114,0.25559,
108,0.25319,
107,0.25294,
106,0.25283,
104,0.25148,
102,0.25142,
103,0.25135,
64,0.25089,
100,0.25063,
101,0.25062,
80,0.25058,
65,0.25041,
105,0.25018,
62,0.25018,
61,0.24974,
63,0.24973,
99,0.24944,
97,0.24939,
98,0.24817,
96,0.2478,
73,0.24481,
77,0.24466,
94,0.24402,
78,0.24327,
92,0.24323,
74,0.24306,
86,0.24298,
137,0.24272,
93,0.24232,
82,0.24209,
79,0.24189,
81,0.24183,
145,0.24132,
75,0.2412,
83,0.24111,
89,0.24065,
91,0.24058,
85,0.24039,
87,0.24025,
90,0.23993,
84,0.23978,
88,0.23885,
76,0.23814,
60,0.23105,
139,0.23021,
59,0.22734,
141,0.22393,
140,0.22352,
58,0.2173,
157,0.21598,
146,0.21425,
147,0.2137,
57,0.21093,
156,0.21042,
158,0.20983,
56,0.19309,
53,0.19273,
55,0.19075,
52,0.18987,
54,0.18556,
150,0.18358,
149,0.18171,
148,0.18116,
258,0.17204,
155,0.14584,
222,0.14475,
154,0.14419,
215,0.14173,
151,0.14143,
153,0.14123,
160,0.13826,
159,0.13792,
162,0.13698,
161,0.13685,
164,0.13679,
163,0.13604,
166,0.13536,
165,0.13533,
167,0.13523,
169,0.12832,
168,0.12816,
191,0.12816,
185,0.12782,
187,0.12772,
186,0.12758,
179,0.12757,
181,0.12754,
194,0.12734,
184,0.12732,
183,0.12729,
193,0.1272,
189,0.12714,
195,0.12712,
242,0.12709,
180,0.12702,
188,0.127,
171,0.12673,
170,0.12636,
182,0.12628,
243,0.12603,
175,0.12598,
192,0.12583,
173,0.12572,
172,0.12569,
174,0.12554,
176,0.12547,
177,0.12474,
178,0.12467,
241,0.12,
240,0.11968,
209,0.11815,
211,0.11759,
216,0.11748,
210,0.11742,
212,0.11728,
213,0.11684,
214,0.11678,
309,0.11359,
221,0.11299,
218,0.11282,
6,0.11241,
219,0.11234,
1,0.1123,
2,0.11224,
4,0.11205,
220,0.11201,
3,0.11161,
223,0.11145,
234,0.11051,
668,0.11025,
310,0.11007,
228,0.11002,
229,0.10983,
230,0.10932,
227,0.109,
231,0.10887,
224,0.10882,
238,0.10873,
226,0.10862,
5,0.10846,
669,0.10839,
295,0.10838,
225,0.10825,
296,0.10822,
239,0.10821,
237,0.10805,
200,0.10795,
233,0.10787,
232,0.10772,
294,0.10751,
201,0.10749,
235,0.10708,
203,0.10701,
202,0.10698,
217,0.10679,
236,0.10667,
293,0.10604,
292,0.10599,
204,0.10586,
308,0.10585,
198,0.10538,
670,0.10529,
199,0.10522,
311,0.10356,
667,0.10335,
307,0.10318,
16,0.10259,
196,0.10256,
197,0.10188,
205,0.10187,
206,0.10184,
671,0.10176,
316,0.10167,
17,0.10143,
312,0.1014,
15,0.10138,
207,0.10102,
315,0.10101,
313,0.10028,
317,0.10024,
318,0.1002,
672,0.10019,
314,0.10006,
208,0.0998,
673,0.09938,
674,0.09849,
278,0.09835,
277,0.09832,
280,0.09801,
279,0.09769,
275,0.09712,
276,0.09711,
281,0.09693,
7,0.0968,
678,0.09654,
269,0.09647,
268,0.09637,
267,0.09617,
266,0.0961,
274,0.09588,
676,0.09585,
264,0.0957,
297,0.09567,
263,0.09534,
262,0.09532,
282,0.0952,
265,0.09514,
273,0.0951,
270,0.09501,
30,0.0947,
319,0.09469,
272,0.09442,
679,0.0944,
32,0.09416,
33,0.09412,
34,0.0941,
298,0.09408,
31,0.09402,
14,0.09395,
271,0.09394,
283,0.09393,
287,0.09374,
24,0.09341,
291,0.09338,
25,0.09333,
8,0.09327,
286,0.09318,
35,0.09315,
27,0.09297,
29,0.09282,
284,0.09274,
288,0.09256,
23,0.09246,
289,0.09238,
299,0.09228,
300,0.09194,
22,0.09192,
285,0.09186,
28,0.09184,
321,0.09148,
10,0.09136,
290,0.09089,
320,0.09018,
51,0.0899,
688,0.0899,
306,0.08972,
50,0.08966,
21,0.08957,
11,0.08924,
675,0.08865,
677,0.08856,
305,0.08823,
301,0.08798,
47,0.08785,
49,0.08782,
304,0.08772,
48,0.08759,
302,0.08738,
303,0.08669,
701,0.08615,
261,0.08543,
654,0.08497,
9,0.0848,
260,0.08411,
656,0.08393,
662,0.0837,
657,0.08343,
12,0.08335,
487,0.08325,
41,0.0832,
486,0.08313,
658,0.08295,
42,0.08259,
482,0.08257,
663,0.08251,
46,0.08249,
43,0.08239,
44,0.08227,
483,0.08224,
664,0.08207,
45,0.08146,
373,0.08136,
659,0.08127,
480,0.08112,
481,0.08109,
479,0.08078,
371,0.08057,
372,0.08014,
665,0.08002,
738,0.07999,
666,0.0799,
370,0.07978,
614,0.07966,
660,0.07882,
485,0.07881,
448,0.07828,
1172,0.07824,
1173,0.07824,
374,0.07811,
737,0.078,
1177,0.07795,
256,0.0777,
1228,0.07767,
257,0.07762,
449,0.07738,
1174,0.07729,
259,0.07729,
735,0.07718,
1231,0.07705,
736,0.07703,
254,0.07685,
1232,0.07674,
611,0.07672,
610,0.07672,
612,0.07661,
36,0.0765,
1230,0.07641,
450,0.07629,
253,0.07609,
369,0.07605,
734,0.07598,
733,0.07555,
613,0.07519,
255,0.07511,
661,0.07496,
732,0.07493,
520,0.07463,
375,0.07424,
252,0.07385,
1171,0.07375,
37,0.07339,
731,0.07337,
451,0.07332,
39,0.0732,
1170,0.07299,
40,0.07292,
1108,0.07276,
322,0.0727,
1109,0.07264,
1252,0.07237,
1107,0.07218,
1110,0.07206,
1191,0.07202,
1112,0.07157,
519,0.07119,
1229,0.0707,
38,0.07067,
518,0.07064,
1059,0.07058,
517,0.06987,
516,0.06969,
453,0.06944,
1058,0.06915,
1270,0.06897,
454,0.06881,
730,0.06859,
1271,0.06843,
1057,0.06836,
1272,0.06829,
515,0.06793,
455,0.06727,
1106,0.06666,
456,0.06646,
1273,0.06608,
457,0.06565,
326,0.06531,
327,0.06515,
1111,0.06479,
458,0.06456,
514,0.06452,
445,0.06435,
459,0.06405,
446,0.06401,
323,0.06376,
460,0.06286,
324,0.06281,
464,0.06278,
447,0.06273,
463,0.06249,
465,0.06246,
462,0.062,
466,0.06189,
461,0.06188,
470,0.06166,
1060,0.06158,
467,0.06149,
502,0.06109,
469,0.06106,
513,0.061,
490,0.06084,
468,0.06062,
472,0.0606,
325,0.0604,
772,0.0603,
496,0.06028,
769,0.06006,
653,0.05984,
512,0.05969,
497,0.05951,
499,0.05939,
771,0.05937,
500,0.05935,
498,0.05933,
729,0.05933,
773,0.05921,
743,0.0592,
488,0.05915,
491,0.05913,
489,0.05908,
770,0.05906,
471,0.05894,
742,0.05874,
494,0.05871,
495,0.05862,
774,0.05861,
776,0.05856,
492,0.0584,
473,0.05836,
775,0.05831,
741,0.05819,
504,0.05818,
493,0.05794,
682,0.05759,
376,0.05757,
510,0.05755,
740,0.05748,
511,0.05746,
509,0.05712,
680,0.05689,
506,0.05687,
1140,0.05681,
507,0.05665,
508,0.05657,
994,0.05645,
474,0.05628,
995,0.05623,
477,0.05597,
739,0.0559,
521,0.05587,
652,0.05582,
244,0.05568,
475,0.05565,
505,0.05538,
476,0.05533,
368,0.05518,
366,0.05507,
503,0.05449,
367,0.0543,
363,0.05414,
328,0.05393,
364,0.05384,
245,0.05329,
365,0.05319,
362,0.05313,
377,0.0527,
361,0.05266,
522,0.05206,
379,0.05205,
800,0.05195,
378,0.0518,
801,0.05167,
251,0.05118,
802,0.051,
406,0.05031,
409,0.05029,
407,0.05011,
408,0.05009,
337,0.05003,
329,0.04964,
250,0.04963,
387,0.04957,
803,0.04949,
804,0.04947,
385,0.04941,
384,0.04941,
249,0.0494,
336,0.04933,
1214,0.04931,
339,0.04925,
246,0.04918,
338,0.04909,
388,0.04907,
441,0.04888,
248,0.04877,
440,0.04874,
330,0.04874,
380,0.04872,
744,0.0487,
386,0.04865,
340,0.04859,
442,0.04855,
444,0.04852,
443,0.0485,
1169,0.04848,
798,0.04843,
382,0.04831,
247,0.04829,
799,0.04826,
795,0.04825,
626,0.04825,
797,0.0482,
383,0.04815,
439,0.04807,
404,0.04799,
342,0.04786,
341,0.04781,
331,0.04779,
627,0.04776,
796,0.04765,
403,0.04749,
405,0.04737,
381,0.04735,
332,0.04692,
1045,0.04683,
1237,0.04643,
1238,0.04631,
402,0.0463,
625,0.04629,
411,0.04602,
1239,0.0459,
1236,0.04584,
1044,0.04571,
335,0.04571,
401,0.04551,
333,0.04532,
355,0.04532,
410,0.04526,
400,0.04524,
412,0.04521,
334,0.04513,
624,0.04499,
1043,0.0449,
399,0.04483,
551,0.04455,
523,0.04454,
1267,0.04441,
554,0.04423,
414,0.04419,
1042,0.04414,
745,0.04407,
552,0.04356,
524,0.04355,
1113,0.04352,
765,0.04351,
622,0.04348,
389,0.04339,
1268,0.04323,
528,0.04316,
390,0.04313,
555,0.0431,
413,0.04304,
525,0.04281,
763,0.04274,
360,0.04272,
359,0.04271,
526,0.04264,
1269,0.04262,
762,0.04262,
764,0.04246,
358,0.04227,
553,0.04223,
609,0.04186,
356,0.04184,
357,0.04177,
805,0.04164,
398,0.0416,
392,0.04155,
397,0.04149,
391,0.04143,
1235,0.04123,
395,0.04113,
394,0.04097,
527,0.0406,
352,0.04057,
393,0.04052,
396,0.0404,
353,0.04026,
608,0.04007,
350,0.03995,
351,0.03988,
766,0.03962,
623,0.03958,
354,0.03956,
928,0.0392,
728,0.03911,
343,0.03904,
927,0.039,
1234,0.03898,
620,0.03896,
621,0.0389,
1041,0.03886,
746,0.0387,
767,0.03865,
619,0.03837,
1168,0.03823,
344,0.03805,
435,0.03802,
1040,0.03782,
557,0.0377,
345,0.03755,
347,0.03752,
556,0.03746,
618,0.03731,
348,0.03727,
432,0.0372,
1039,0.0372,
727,0.03718,
349,0.03712,
1166,0.03704,
1167,0.03692,
1233,0.03687,
759,0.03685,
431,0.03666,
768,0.03664,
753,0.03662,
346,0.03659,
839,0.03655,
752,0.03643,
760,0.03632,
1164,0.03632,
1266,0.03632,
761,0.03628,
433,0.03623,
838,0.03583,
436,0.03516,
870,0.03513,
434,0.0351,
430,0.03509,
1165,0.03509,
955,0.03497,
954,0.03474,
617,0.03455,
837,0.03451,
835,0.03432,
1077,0.0343,
1037,0.03413,
1227,0.03411,
953,0.03409,
1193,0.03401,
726,0.03398,
1192,0.03396,
836,0.03394,
758,0.03394,
1195,0.03393,
956,0.0338,
1194,0.03358,
1224,0.03342,
1023,0.0334,
1226,0.03335,
1219,0.03329,
1223,0.03321,
871,0.03314,
1038,0.03293,
957,0.03282,
861,0.03278,
1184,0.03269,
1175,0.03268,
1225,0.03258,
1076,0.03251,
958,0.03249,
794,0.03243,
559,0.03241,
1180,0.03236,
858,0.03234,
749,0.03234,
438,0.03213,
558,0.03213,
1196,0.03212,
687,0.03212,
834,0.03211,
755,0.03189,
860,0.03188,
856,0.03184,
959,0.03184,
872,0.03183,
1185,0.03183,
855,0.03178,
747,0.03176,
1198,0.03168,
853,0.03168,
960,0.0316,
857,0.03158,
1262,0.03157,
1190,0.03157,
859,0.0315,
429,0.03149,
725,0.03146,
1197,0.03145,
1188,0.03143,
754,0.03141,
1186,0.0314,
1264,0.03137,
1178,0.03134,
833,0.03126,
750,0.03125,
1222,0.03122,
1199,0.03121,
415,0.03118,
1189,0.03109,
1187,0.03107,
854,0.03105,
1265,0.031,
724,0.03096,
1181,0.0308,
751,0.03069,
1221,0.03065,
852,0.03055,
832,0.03052,
1218,0.03052,
1179,0.03051,
1183,0.03049,
1261,0.03044,
1036,0.03033,
1182,0.03027,
844,0.03026,
1213,0.03018,
748,0.03007,
560,0.03002,
1216,0.03002,
1163,0.02988,
806,0.02984,
850,0.02977,
1220,0.02972,
851,0.02952,
1260,0.02951,
1205,0.02951,
1217,0.02947,
831,0.02943,
992,0.02941,
1035,0.02922,
1047,0.0292,
1034,0.02916,
1215,0.02916,
723,0.02911,
756,0.02904,
848,0.02902,
1046,0.02891,
427,0.02884,
1204,0.02878,
809,0.02876,
1203,0.02874,
416,0.0287,
1201,0.0286,
849,0.02859,
722,0.02849,
418,0.0284,
704,0.02832,
419,0.02826,
1033,0.02823,
1202,0.02816,
720,0.02807,
719,0.02805,
702,0.02797,
1212,0.02781,
684,0.02757,
847,0.02753,
721,0.02752,
689,0.02747,
693,0.02729,
1241,0.02729,
692,0.02725,
718,0.02721,
685,0.02716,
686,0.02712,
1244,0.0271,
690,0.02707,
830,0.02704,
700,0.02702,
1208,0.02697,
777,0.02689,
963,0.02684,
778,0.02666,
706,0.02662,
1078,0.02651,
717,0.02649,
781,0.02648,
1240,0.02641,
699,0.02635,
1162,0.02632,
707,0.0263,
961,0.02629,
703,0.02622,
705,0.02619,
710,0.02614,
962,0.02611,
1200,0.02609,
714,0.02606,
1207,0.02602,
695,0.02599,
1211,0.02599,
1206,0.02597,
698,0.02588,
683,0.02583,
696,0.02579,
779,0.02578,
715,0.02576,
712,0.02575,
829,0.02574,
780,0.02562,
782,0.02551,
709,0.0255,
420,0.02548,
943,0.02547,
694,0.02544,
1259,0.02538,
1210,0.02532,
711,0.02531,
708,0.02529,
827,0.02528,
757,0.02527,
713,0.02523,
1209,0.02522,
786,0.02522,
1263,0.02518,
783,0.02508,
1079,0.02489,
561,0.02483,
697,0.0248,
808,0.02472,
826,0.02469,
873,0.02462,
572,0.02458,
815,0.02458,
825,0.02453,
784,0.02449,
814,0.02447,
828,0.02445,
824,0.02438,
792,0.02438,
822,0.02434,
787,0.02434,
910,0.02427,
819,0.02424,
1242,0.02419,
691,0.02416,
823,0.02413,
793,0.02413,
951,0.02412,
820,0.0241,
1070,0.02409,
1080,0.02405,
821,0.02404,
785,0.024,
615,0.02385,
791,0.02384,
807,0.02376,
788,0.02374,
964,0.02374,
789,0.02361,
818,0.02351,
952,0.02345,
811,0.02342,
616,0.02342,
810,0.02321,
816,0.02315,
895,0.02313,
941,0.0229,
817,0.02285,
841,0.02271,
790,0.02258,
1139,0.02253,
949,0.02251,
1081,0.02217,
1135,0.02216,
840,0.02212,
969,0.02212,
1132,0.0221,
1134,0.02206,
607,0.02197,
562,0.02196,
884,0.02192,
568,0.02181,
1082,0.02178,
894,0.02148,
896,0.02141,
567,0.0214,
1101,0.02135,
940,0.02133,
1138,0.02133,
1137,0.02129,
1048,0.02119,
1243,0.02119,
903,0.02115,
904,0.0211,
1131,0.02109,
909,0.02107,
566,0.02105,
569,0.02104,
898,0.021,
897,0.021,
899,0.02099,
864,0.02097,
1133,0.02092,
1136,0.02091,
1072,0.0209,
891,0.02088,
893,0.02088,
863,0.02087,
905,0.02087,
902,0.02086,
1084,0.02081,
574,0.02078,
862,0.02075,
1251,0.02073,
970,0.02073,
879,0.02072,
880,0.02071,
901,0.02063,
907,0.02062,
906,0.0206,
908,0.02058,
606,0.02055,
900,0.02052,
1117,0.02049,
878,0.02046,
546,0.02042,
889,0.02042,
939,0.02042,
865,0.02038,
1247,0.02037,
882,0.02036,
888,0.02035,
890,0.02035,
892,0.02034,
883,0.02029,
874,0.02026,
846,0.02021,
877,0.02015,
881,0.02011,
971,0.02008,
649,0.02,
1007,0.01994,
886,0.01993,
911,0.01986,
1130,0.01982,
1245,0.0198,
545,0.01979,
887,0.01979,
1246,0.01976,
876,0.01969,
912,0.01967,
563,0.01961,
918,0.01959,
917,0.01957,
1008,0.01953,
1124,0.01952,
913,0.01945,
866,0.01941,
1086,0.01935,
938,0.01933,
885,0.01933,
1257,0.01924,
813,0.01924,
564,0.01921,
1083,0.0192,
1011,0.01916,
875,0.01915,
565,0.01915,
972,0.0191,
914,0.019,
1009,0.01884,
867,0.01881,
948,0.01878,
1104,0.01878,
931,0.01876,
1010,0.01873,
868,0.0187,
1129,0.0187,
915,0.01869,
1085,0.01867,
997,0.01866,
843,0.01864,
996,0.01858,
916,0.01853,
1012,0.01852,
869,0.01843,
1001,0.01843,
1020,0.01835,
920,0.01834,
1002,0.0183,
1003,0.01822,
573,0.01819,
1256,0.01818,
1013,0.01816,
1000,0.01809,
942,0.01805,
965,0.01798,
999,0.01792,
1006,0.01791,
1005,0.01784,
842,0.01779,
1050,0.01778,
1004,0.01778,
1254,0.01777,
1087,0.01774,
571,0.01769,
921,0.01765,
932,0.01758,
919,0.01755,
998,0.01752,
1075,0.0174,
1105,0.0174,
845,0.01724,
1015,0.01722,
973,0.01722,
947,0.01719,
924,0.01718,
1026,0.01717,
933,0.0171,
1014,0.01708,
1114,0.01704,
929,0.01701,
937,0.017,
935,0.01692,
930,0.01689,
1255,0.01687,
934,0.01687,
1126,0.01687,
1125,0.01686,
946,0.01685,
923,0.01679,
1018,0.01679,
1016,0.01672,
922,0.01672,
925,0.01665,
1122,0.01664,
1017,0.01662,
1253,0.0166,
1019,0.01656,
1116,0.01648,
1098,0.01633,
1099,0.01633,
1123,0.01626,
1100,0.01623,
1021,0.01613,
1022,0.01603,
926,0.01598,
1061,0.01591,
1024,0.01589,
944,0.01583,
1115,0.01583,
1121,0.01573,
1025,0.01572,
1128,0.0157,
1103,0.01568,
983,0.01567,
1097,0.01565,
650,0.0155,
1102,0.01547,
1032,0.01535,
1258,0.01533,
1028,0.01533,
966,0.01532,
945,0.01526,
530,0.01526,
1120,0.01518,
1031,0.01515,
640,0.01506,
635,0.01505,
1030,0.01501,
1127,0.015,
421,0.01495,
1029,0.01492,
542,0.01478,
991,0.01474,
539,0.01473,
541,0.01473,
981,0.0147,
989,0.01469,
543,0.01465,
437,0.01462,
422,0.01462,
1249,0.01461,
544,0.01453,
987,0.01449,
986,0.01448,
540,0.01447,
988,0.01445,
990,0.01445,
423,0.01425,
1119,0.01423,
1096,0.01415,
1095,0.01413,
985,0.01408,
646,0.01404,
529,0.01399,
984,0.01392,
993,0.0139,
1094,0.01387,
979,0.01386,
1092,0.01384,
980,0.01371,
974,0.01364,
975,0.01348,
1088,0.01337,
537,0.01335,
533,0.01325,
812,0.01324,
1093,0.01323,
547,0.01321,
538,0.0132,
425,0.01319,
424,0.01313,
978,0.01308,
534,0.01306,
977,0.01303,
1141,0.01303,
1073,0.01302,
536,0.01301,
531,0.01288,
976,0.01286,
1142,0.01277,
1091,0.01269,
968,0.01268,
532,0.01257,
1248,0.01257,
426,0.01252,
967,0.01247,
1089,0.01243,
1090,0.01237,
535,0.01233,
550,0.01232,
1066,0.01232,
1146,0.01226,
1074,0.01224,
605,0.01213,
1153,0.01212,
548,0.01189,
1250,0.01187,
604,0.01185,
428,0.01185,
1071,0.01179,
549,0.0117,
589,0.01128,
578,0.01124,
651,0.0111,
1065,0.01107,
591,0.01107,
587,0.01106,
593,0.01101,
581,0.011,
1068,0.01093,
585,0.01088,
592,0.01085,
590,0.01083,
582,0.01078,
1158,0.01077,
647,0.01069,
936,0.01066,
648,0.01065,
1156,0.01063,
575,0.01055,
1069,0.01054,
594,0.01052,
1159,0.01044,
1067,0.01039,
628,0.01038,
598,0.01033,
579,0.01032,
1064,0.01032,
588,0.01031,
1063,0.0103,
1147,0.0103,
584,0.01029,
1154,0.01027,
580,0.01025,
1155,0.0102,
1145,0.01005,
600,0.01003,
1062,0.01002,
576,0.00991,
1157,0.00988,
586,0.00986,
601,0.00982,
596,0.00975,
602,0.00968,
577,0.00967,
595,0.00964,
1149,0.00945,
1053,0.00945,
599,0.00944,
629,0.00943,
603,0.00934,
597,0.00928,
632,0.00924,
1152,0.00913,
1151,0.00909,
1160,0.00909,
1161,0.00909,
1143,0.00898,
1148,0.0088,
1056,0.00873,
1052,0.00865,
1150,0.00855,
583,0.00822,
1051,0.00809,
638,0.00805,
1054,0.00787,
1055,0.00784,
1144,0.0074,
1049,0.00666,
631,0.00613,
636,0.00606,
633,0.00564,
630,0.00563,
637,0.00527,
634,0.0052,
645,0.00459,
643,0.00458,
644,0.00419,
639,0.00344,
642,0.00331,
641,0.00323,

